A Survey of CH2DOH Towards Starless and Prestellar Cores in the Taurus Molecular Cloud

Recent observations indicate that organic molecules are prevalent towards starless and prestellar cores. Deuteration of these molecules has not been well-studied during the starless phase. Published observations of singly-deuterated methanol, CH$_2$DOH, have only been observed in a couple of well-studied, dense and evolved prestellar cores (e.g. L1544, L183). Since the formation of gas-phase methanol during this cold phase is believed to occur via desorption from the icy grain surfaces, observations of CH$_2$DOH may be useful as a probe of the deuterium fraction in the ice mantles of dust grains. We present a systematic survey of CH$_2$DOH towards 12 starless and prestellar cores in the B10 region of the Taurus Molecular Cloud. Nine of the twelve cores are detected with [CH$_2$DOH]/[CH$_3$OH] ranging from $< 0.04$ to $0.23^{+0.12}_{-0.06}$ with a median value of $0.11$. Sources not detected tend to have larger virial parameters and larger methanol linewidths than detected sources. The results of this survey indicate that deuterium fractionation of organic molecules, such as methanol, during the starless phase may be more easily detectable than previously thought.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
